Interpolation of Non-Linear Functions for LLMs using Partial Reconfiguration in FPGAs

Non-linear functions such as exponential and sigmoid are essential in AI and LLM acceleration, although implementing them efficiently on FPGAs is still costly. This paper proposes a PWL interpolation framework based on partial reconfiguration to reduce hardware cost while preserving flexibility. The architecture separates the design into a static region for communication and control, and a reconfigurable region where different interpolation modules can be dynamically loaded. Uniform and non-uniform segmentation strategies are evaluated for exponential and sigmoid functions using FP16 and FP32 arithmetic. Results show that non-uniform segmentation can improve accuracy in high-curvature regions, while uniform segmentation offers lower hardware overhead. At the system level, the reconfigurable implementation achieved significant area savings, reaching up to 43\% less LUTs, 50\% less flip-flops, BRAMs and DSPs cells, compared against a static design containing both operators; all this with predictable reconfiguration latency. These results show that partial reconfiguration is a practical approach for exploring area-latency trade-offs in FPGA-based acceleration of non-linear functions for LLM workloads.

==> figures/latency_exponential.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=3 by 1, horizontal sep=1.2cm},
    width=0.3\textwidth,
    height=0.33\textwidth,
    ybar,
    /pgf/bar width=10pt,
    ymin=0,
    enlarge x limits=0.24,
    symbolic x coords={u-fp16,u-fp32,nu-fp16,nu-fp32},
    xtick=data,
    xticklabels={{U-FP16},{U-FP32},{NU-FP16},{NU-FP32}},
    xticklabel style={font=\large, rotate=35, anchor=east},
    ylabel={Latency},
    ylabel style={font=\large},
    tick label style={font=\large},
    label style={font=\large},
    title style={font=\large},
    yminorticks=false,
    grid=major,
    grid style={dashed,gray!30},
]
\nextgroupplot[title={Total}]
\addplot+[fill=blue!60] coordinates { (u-fp16,687) (u-fp32,709) (nu-fp16,681) (nu-fp32,702) };
\nextgroupplot[title={Interpolator}, ylabel={}]
\addplot+[fill=orange!80] coordinates { (u-fp16,10) (u-fp32,19) (nu-fp16,10) (nu-fp32,19) };
\nextgroupplot[title={Index Search}, ylabel={}]
\addplot+[fill=green!55!black] coordinates { (u-fp16,12) (u-fp32,21) (nu-fp16,6) (nu-fp32,13) };
\end{groupplot}
\end{tikzpicture}

==> figures/resource_usage_exponential.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=3 by 1, horizontal sep=1.2cm},
    width=0.3\textwidth,
    height=0.33\textwidth,
    ybar,
    /pgf/bar width=4.5pt,
    ymin=0,
    enlarge x limits=0.24,
    symbolic x coords={u-fp16,u-fp32,nu-fp16,nu-fp32},
    xtick=data,
    xticklabels={{U-FP16},{U-FP32},{NU-FP16},{NU-FP32}},
    xticklabel style={font=\large, rotate=35, anchor=east},
    ylabel={Resource Usage (\%)},
    ylabel style={font=\large},
    tick label style={font=\large},
    label style={font=\large},
    title style={font=\large},
    yminorticks=false,
    grid=major,
    grid style={dashed,gray!30},
]

\nextgroupplot[title={Total}]
\addplot+[fill=blue!60] coordinates { (u-fp16,1.389) (u-fp32,2.778) (nu-fp16,1.389) (nu-fp32,2.778) };
\addplot+[fill=orange!80] coordinates { (u-fp16,0.641) (u-fp32,0.801) (nu-fp16,0.321) (nu-fp32,0.401) };
\addplot+[fill=green!55!black] coordinates { (u-fp16,1.789) (u-fp32,2.292) (nu-fp16,2.016) (nu-fp32,2.452) };
\addplot+[fill=red!70] coordinates { (u-fp16,4.524) (u-fp32,5.208) (nu-fp16,7.191) (nu-fp32,7.768) };

\nextgroupplot[title={Interpolation }, ylabel={}]
\addplot+[fill=blue!60] coordinates { (u-fp16,0) (u-fp32,0) (nu-fp16,0) (nu-fp32,0) };
\addplot+[fill=orange!80] coordinates { (u-fp16,0.321) (u-fp32,0.401) (nu-fp16,0.321) (nu-fp32,0.401) };
\addplot+[fill=green!55!black] coordinates { (u-fp16,0.186) (u-fp32,0.387) (nu-fp16,0.186) (nu-fp32,0.387) };
\addplot+[fill=red!70] coordinates { (u-fp16,0.291) (u-fp32,0.581) (nu-fp16,0.291) (nu-fp32,0.581) };

\nextgroupplot[title={Search Index}, ylabel={}]
\addplot+[fill=blue!60] coordinates { (u-fp16,0) (u-fp32,0) (nu-fp16,0) (nu-fp32,0) };
\addplot+[fill=orange!80] coordinates { (u-fp16,0.321) (u-fp32,0.401) (nu-fp16,0) (nu-fp32,0) };
\addplot+[fill=green!55!black] coordinates { (u-fp16,0.129) (u-fp32,0.328) (nu-fp16,0.364) (nu-fp32,0.494) };
\addplot+[fill=red!70] coordinates { (u-fp16,0.516) (u-fp32,0.909) (nu-fp16,3.182) (nu-fp32,3.469) };
\end{groupplot}
\path (group c1r1.north west) -- (group c3r1.north east) node[midway, yshift=0.95cm] {\begin{tabular}{c@{\hspace{0.8em}}lc@{\hspace{0.8em}}lc@{\hspace{0.8em}}lc@{\hspace{0.8em}}l}\tikz[baseline=-0.6ex]\draw[draw=black, fill=blue!60] (0,0) rectangle (0.9em,0.9em); & {\large BRAM} & \tikz[baseline=-0.6ex]\draw[draw=black, fill=orange!80] (0,0) rectangle (0.9em,0.9em); & {\large DSP} & \tikz[baseline=-0.6ex]\draw[draw=black, fill=green!55!black] (0,0) rectangle (0.9em,0.9em); & {\large FF} & \tikz[baseline=-0.6ex]\draw[draw=black, fill=red!70] (0,0) rectangle (0.9em,0.9em); & {\large LUT}\end{tabular}};
\end{tikzpicture}
